Scalable Computation of $\mathcal{H}_\infty$ Energy Functions for Polynomial Drift Nonlinear Systems

This paper presents a scalable tensor-based approach to computing controllability and observability-type energy functions for nonlinear dynamical systems with polynomial drift and linear input and output maps. Using Kronecker product polynomial expansions, we convert the Hamilton-Jacobi-Bellman partial differential equations for the energy functions into a series of algebraic equations for the coefficients of the energy functions. We derive the specific tensor structure that arises from the Kronecker product representation and analyze the computational complexity to efficiently solve these equations. The convergence and scalability of the proposed energy function computation approach is demonstrated on a nonlinear reaction-diffusion model with cubic drift nonlinearity, for which we compute degree 3 energy function approximations in $n=1023$ dimensions and degree 4 energy function approximations in $n=127$ dimensions.

==> example8_convergenceData_d3.dat <==
# Table I Data
# finite element heat equation model, convergence and scalability results; d=3 
numElements &    n & n^3           & CPU-sec   & E_3^+(x_0)     &  exponentCoeff  &  exponentFit 
    4       &    3 & 2.7000e+01    & 1.91e-03  & 5.783110e-02   &  -5.00  &  2.86 
    8       &    7 & 3.4300e+02    & 2.96e-03  & 6.171852e-02   &  -5.00  &  2.86 
   16       &   15 & 3.3750e+03    & 9.69e-03  & 6.742409e-02   &  -5.00  &  2.86 
   32       &   31 & 2.9791e+04    & 5.31e-02  & 6.991129e-02   &  -5.00  &  2.86 
   64       &   63 & 2.5005e+05    & 4.43e-01  & 7.086152e-02   &  -5.00  &  2.86 
  128       &  127 & 2.0484e+06    & 4.64e+00  & 7.125328e-02   &  -5.00  &  2.86 
  256       &  255 & 1.6581e+07    & 6.12e+01  & 7.142714e-02   &  -5.00  &  2.86 
  512       &  511 & 1.3343e+08    & 1.03e+03  & 7.150842e-02   &  -5.00  &  2.86 
 1024       & 1023 & 1.0706e+09    & 1.80e+04  & 7.154763e-02   &  -5.00  &  2.86 


==> example8_convergenceData_d4.dat <==
# Table II Data
# finite element heat equation model, convergence and scalability results; d=4 
numElements &    n & n^4           & CPU-sec   & E_4^+(x_0)     &  exponentCoeff  &  exponentFit 
    4       &    3 & 8.1000e+01    & 3.77e-03  & 5.879396e-02   &  -3.30  &  2.63 
    8       &    7 & 2.4010e+03    & 1.31e-02  & 6.289239e-02   &  -3.30  &  2.63 
   16       &   15 & 5.0625e+04    & 1.25e-01  & 6.876244e-02   &  -3.30  &  2.63 
   32       &   31 & 9.2352e+05    & 1.59e+00  & 7.130095e-02   &  -3.30  &  2.63 
   64       &   63 & 1.5753e+07    & 3.07e+01  & 7.226154e-02   &  -3.30  &  2.63 
  128       &  127 & 2.6014e+08    & 8.44e+02  & 7.265445e-02   &  -3.30  &  2.63 

